Near wall patch representation of wall bounded turbulence

Recent experimental and computational studies indicate that near wall turbulent flows can be characterized by universal small scale autonomous dynamics that are modulated by large scale structures. We formulate numerical simulations of near wall turbulence in a small domain localized to the boundary, whose size scales in viscous units. To mimic the environment in which the near wall turbulence evolves, our formulation accounts for the flux of mean momentum through the upper boundary of the domain. Comparisons of the model's two dimensional energy spectra and low order single-point statistics with the corresponding quantities computed from zero and mild favorable pressure gradient direct numerical simulations indicate it successfully captures the dynamics of the small scale near wall turbulence.

==> reviews_from_referees/referee1.txt <==
Referee: 1

Comments to the Author
In the present work, a computational model for near-wall small scale turbulence at favourable and zero pressure gradients is presented. The model consists of a wall-bounded domain whose size scales in viscous units where the putative mean momentum flux from the upper boundary is taken into account with a y-dependent forcing function in the streamwise momentum equation that is active in the upper half of the domain. The model predict accurate near-wall statistics, $y^+ < 300$, when a high-pass filtering is applied to the data with cutoff scale $\lambda^+ =1000$, thus supporting the idea of universality of the near-wall small scales.

I have a single fundamental concern about the present work that should be addressed by the authors before considering any possible minor issues. The proposed model results strongly rely on the fact that small scales near the wall are universal otherwise the presented results cannot be understood as accurate as the author state. There are several works concerning the near-wall small scale universality, and, hence, this concept is not new for the scientific community. As also shown by the authors in figure 1, the inner layer of wall turbulence when high-pass filtered is known to be universal. As a consequence, it is possible to predict its behaviour by simulating favourable pressure gradient channel flows and open channels or zero pressure gradient couette flows at a low Reynolds number with a relatively low computational cost. As it is presented by the authors, the proposed model appears to be an open channel simulation at low Reynolds number with modified upper boundary conditions and with the use of a forcing term to mimic the streamwise momentum flux from above. Since the results become accurate only in the very near-wall region and when high-pass filtered, I do not see much differences with respect of using the correct flow boundary conditions but simply using a lower Reynolds number to reduce computational costs as stated in the above examples. Hence, my major concern is: what is the relevant point of the proposed near wall patch model making it more useful or powerful than simulating the flow with the correct boundary conditions but at a small Reynolds number? The authors suggest that the computational model can be used to predict near-wall statistics in adverse pressure gradients, to perform numerical experiments with modified physics and to conduct studies of the interaction between near wall turbulence and more complicated physical processes such as heat transfer, chemical reactions, turbophoresis, or roughness effects. All these aspects would probably answer my main concern but unfortunately have not been addressed in the present work.


==> reviews_from_referees/referee2.txt <==
Referee: 2

Comments to the Author
In this manuscript, the authors describe a near wall patch model created by performing DNS in a small domain that represents a region adjacent to the wall of a larger DNS simulation of channels and boundary layers. They further show that this model successfully reproduces many aspects of the much more expensive DNS of the full domains. The manuscript appears well-written and makes several interesting contributions, so I recommend it for publication.

This work seems to have strong similarities to the minimal flow unit of Jimenez and Moin and the later work by Jimenez and Pinelli. If I understand correctly, the most novel aspects of this work relative to those is changing the domain to the wall-adjacent portion and a fringe region above it, and then devising a forcing method to match the turbulent stresses at a certain distance above the wall in the actual flows. Adding several summary sentences contrasting these simulations with the other minimal flow studies and highlighting the novel aspects may be helpful in clarifying the advances of this work.

Several other questions and comments:

Figures 3 and 4 seem to be missing axis labels

The domain dimensions, in particular Lx and Lz, have been mentioned. It appears that they were increased and decreased together. Given the quasi-streamwise vortices suggest elongation of structures in the streamwise direction, was changing Lz while holding Lx constant tried? I could imagine that reducing Lz might produce less error than reducing Lx given the structure of the turbulence.

How sensitive are the results to the forcing f? It is noted that apart from several requirements, f is otherwise unconstrained, so how might changing the functional form while satisfying these requirements alter the results?

In Figure 5 (left) and Figure 6 (left): what does the stray blue square in the lower left of the plot window correspond to? The legends seem to indicate that all of the data series would have connecting lines.

Above the near-wall region, at first glance it seems surprising that the NWP model is continuing to match the Reynolds stress magnitude of the DNS relatively well, despite the NWP not being close to large enough to contain the large and very-large scales of motion that are know to contribute significantly to the Reynolds stresses in the DNS. Is the turbulent stress being imposed through the forcing and upper-y boundary condition helping the NWP match this, or is there another explanation?

At the beginning of section 3.5: in "After being produced by the mean, ..." what “the mean” refers to is unclear to me.

The references seem inconsistent in abbreviating the first names.


==> reviews_from_referees/referee4.txt <==
Comments to the Author
Overall, the authors have a well-written document demonstrating modified numerics for capturing the universality of the small-scale features of the turbulent flow by providing mean momentum flux at the upper wall to balance the wall shear at the lower wall. The math works out fine. However, I have some concerns:


1.      In the methodology section: p’ is included in the NWP model to ensure incompressibility. If this is the case, as gradient due to p’ and that due to Pare at different scales, then the Reynolds decomposition will not be strictly applicable. The decomposition should be made of three terms (mean based on time-scales of P, time scales of p’ and fluctuation from the large-scale mean).   I am very concerned with definition of mean in  Figure 5.
2.      I’m questioning the key assumption in this model:  Are the time-scales of source of streamwise momentum same as the turbulent flux of the mean streamwise momentum?  The authors need to justify this.
3.      How is T-Turb and p’ closed in Eqs. 2.1 ?  Details are not clear. After 2.7., it is mentioned that T-turb is specified ? How is this done ?
4.      The Reynolds number selected are still not high enough. We are at a point to test theories of turbulence at high Re. If any new model is being proposed, it is imperative to demonstrate its applicability for more realistic cases. 
5.      The work is very restrictive to assumption that statistics are homogenous in streamwise and wall normal direction.
6.       The only constraint for f is Eq.2.2 and value of f and f’ at the centerline is zero. There are non-unique combinations of generating f. Mathematically, the model is consistent. This again brings back my concern #1 that there are multiple time-scales that are involved and lumping everything in a single time-averaged mean is not physically realistic.
7.      The quality of many of the figure is poor.  The axis labels are difficult to read. In some cases, it is not clear if the dotted lines are continuous are not.
8.      The higher order statistics (third and higher) are critical to demonstrate the accuracy of the near-wall turbulence. These are missing. Also, the size and spacing of the streaks, streamwise vortices are a better metrics to quantify the SSP process.
9.      It has been mentioned that computationally the method was much faster that DNS. But details are missing.
10.     Overall, at the Reynolds numbers for which the study was conducted, the results do not reveal new physics of fluid phenomena or a model and it is more appropriate for computational journal.  As more detailed higher order statistics, time-space correlation in the near-wall region, streak spacing/streamwise vortex link are required to demonstrate the robustness of the approach.

